ZELDA: fitting Lyman-alpha line profiles using deep learning

We present zELDA(redshift Estimator for Line profiles of Distant Lyman-Alpha emitters), an open source code to fit Lyman-Alpha (Lya) line profiles. The main motivation is to provide the community with an easy to use and fast tool to analyze Lya line profiles uniformly to improve the understating of Lya emitting galaxies. zELDA is based on line profiles of the commonly used 'shell-model' pre-computed with the full Monte Carlo radiative transfer code LyaRT. Via interpolation between these spectra and the addition of noise, we assemble a suite of realistic Lya spectra which we use to train a deep neural network. We show that the neural network can predict the model parameters to high accuracy (e.g.,.0.34 dex HI column density for R=12000) and thus allows for a significant speedup over existing fitting methods. As a proof of concept, we demonstrate the potential of zELDA by fitting 97 observed Lya line profiles from the LASD data base. Comparing the fitted value with the measured systemic redshift of these sources, we find that Lya determines their rest frame Lya wavelength with a remarkable good accuracy of 0.3A (75 km/s). Comparing the predicted outflow properties and the observed Lya luminosity and equivalent width, we find several possible trends. For example, we find an anticorrelation between the Lya luminosity and the outflow neutral hydrogen column density, which might be explained by the radiative transfer process within galaxies

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> tables.txt <==
\begin{table}
\label{tab:real_2_thin_Shell}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \ThinShell\ geometry at redshift 2.2 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=2.2$ , Thin Shell}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.57 & 0.79  & 0.78 & 0.67 & 1.63 \\
                                               &                                    & 7.0         & 1.46 & 0.68  & 0.67 & 0.52 & 1.03 \\
                                               &                                    & 10.0        & 1.33 & 0.58  & 0.57 & 0.28 & 0.49 \\
                                               &                                    & 15.0        & 1.25 & 0.53  & 0.52 & 0.22 & 0.36 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.84 & 1.17  & 1.16 & 0.99 & 1.81 \\
                                               &                                    & 7.0         & 1.65 & 0.94  & 0.93 & 0.73 & 1.5 \\
                                               &                                    & 10.0        & 1.39 & 0.67  & 0.66 & 0.34 & 0.61 \\
                                               &                                    & 15.0        & 1.24 & 0.56  & 0.55 & 0.22 & 0.38 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.43 & 1.91  & 1.88 & 1.31 & 2.45 \\
                                               &                                    & 7.0         & 2.15 & 1.55  & 1.53 & 1.06 & 1.89 \\
                                               &                                    & 10.0        & 1.63 & 0.95  & 0.93 & 0.52 & 1.04 \\
                                               &                                    & 15.0        & 1.35 & 0.65  & 0.64 & 0.27 & 0.41 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.46 & 0.83  & 0.79 & 0.72 & 1.65 \\
                                               &                                    & 7.0         & 1.33 & 0.72  & 0.68 & 0.55 & 1.27 \\
                                               &                                    & 10.0        & 1.21 & 0.59  & 0.56 & 0.31 & 0.56 \\
                                               &                                    & 15.0        & 1.09 & 0.52  & 0.5 & 0.23 & 0.44 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.78 & 1.26  & 1.21 & 1.03 & 2.01 \\
                                               &                                    & 7.0         & 1.57 & 1.02  & 0.98 & 0.75 & 1.46 \\
                                               &                                    & 10.0        & 1.29 & 0.7  & 0.67 & 0.39 & 0.68 \\
                                               &                                    & 15.0        & 1.14 & 0.57  & 0.54 & 0.24 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.44 & 2.03  & 1.99 & 1.37 & 2.62 \\
                                               &                                    & 7.0         & 2.1 & 1.66  & 1.62 & 1.1 & 2.15 \\
                                               &                                    & 10.0        & 1.58 & 1.01  & 0.97 & 0.54 & 0.96 \\
                                               &                                    & 15.0        & 1.25 & 0.68  & 0.65 & 0.25 & 0.45 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.24 & 1.04  & 0.92 & 0.87 & 1.97 \\
                                               &                                    & 7.0         & 1.12 & 0.9  & 0.77 & 0.65 & 1.73 \\
                                               &                                    & 10.0        & 0.93 & 0.69  & 0.57 & 0.39 & 0.73 \\
                                               &                                    & 15.0        & 0.82 & 0.56  & 0.48 & 0.27 & 0.52 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.65 & 1.56  & 1.48 & 1.23 & 2.47 \\
                                               &                                    & 7.0         & 1.42 & 1.28  & 1.18 & 0.94 & 2.26 \\
                                               &                                    & 10.0        & 1.08 & 0.87  & 0.75 & 0.45 & 0.98 \\
                                               &                                    & 15.0        & 0.9 & 0.66  & 0.56 & 0.27 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.5 & 2.42  & 2.37 & 1.6 & 2.81 \\
                                               &                                    & 7.0         & 2.05 & 2.01  & 1.94 & 1.29 & 2.55 \\
                                               &                                    & 10.0        & 1.41 & 1.28  & 1.18 & 0.62 & 1.35 \\
                                               &                                    & 15.0        & 1.03 & 0.85  & 0.72 & 0.31 & 0.52 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_2_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 2.2 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=2.2$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.71 & 0.73  & 0.72 & 0.46 & 0.84 \\
                                               &                                    & 7.0         & 1.69 & 0.7  & 0.69 & 0.39 & 0.73 \\
                                               &                                    & 10.0        & 1.65 & 0.65  & 0.65 & 0.3 & 0.53 \\
                                               &                                    & 15.0        & 1.62 & 0.62  & 0.61 & 0.24 & 0.38 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.76 & 0.85  & 0.84 & 0.61 & 1.24 \\
                                               &                                    & 7.0         & 1.73 & 0.78  & 0.77 & 0.47 & 0.78 \\
                                               &                                    & 10.0        & 1.63 & 0.68  & 0.68 & 0.35 & 0.57 \\
                                               &                                    & 15.0        & 1.61 & 0.63  & 0.63 & 0.26 & 0.43 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.92 & 1.28  & 1.24 & 0.92 & 1.78 \\
                                               &                                    & 7.0         & 1.8 & 1.09  & 1.05 & 0.69 & 1.25 \\
                                               &                                    & 10.0        & 1.67 & 0.85  & 0.82 & 0.4 & 0.65 \\
                                               &                                    & 15.0        & 1.6 & 0.71  & 0.7 & 0.26 & 0.51 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.63 & 0.76  & 0.74 & 0.53 & 0.99 \\
                                               &                                    & 7.0         & 1.61 & 0.72  & 0.7 & 0.41 & 0.76 \\
                                               &                                    & 10.0        & 1.56 & 0.65  & 0.64 & 0.31 & 0.65 \\
                                               &                                    & 15.0        & 1.53 & 0.61  & 0.6 & 0.23 & 0.41 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.71 & 0.92  & 0.88 & 0.71 & 1.49 \\
                                               &                                    & 7.0         & 1.67 & 0.82  & 0.79 & 0.51 & 1.11 \\
                                               &                                    & 10.0        & 1.59 & 0.71  & 0.69 & 0.36 & 0.81 \\
                                               &                                    & 15.0        & 1.53 & 0.64  & 0.63 & 0.27 & 0.47 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.9 & 1.33  & 1.32 & 1.04 & 2.02 \\
                                               &                                    & 7.0         & 1.79 & 1.12  & 1.11 & 0.78 & 1.42 \\
                                               &                                    & 10.0        & 1.64 & 0.83  & 0.81 & 0.4 & 0.84 \\
                                               &                                    & 15.0        & 1.55 & 0.7  & 0.68 & 0.3 & 0.52 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.52 & 0.92  & 0.83 & 0.71 & 1.91 \\
                                               &                                    & 7.0         & 1.47 & 0.85  & 0.76 & 0.54 & 1.24 \\
                                               &                                    & 10.0        & 1.41 & 0.75  & 0.66 & 0.35 & 0.86 \\
                                               &                                    & 15.0        & 1.36 & 0.66  & 0.6 & 0.26 & 0.61 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.63 & 1.17  & 1.13 & 1.01 & 2.3 \\
                                               &                                    & 7.0         & 1.56 & 1.02  & 0.96 & 0.73 & 1.56 \\
                                               &                                    & 10.0        & 1.45 & 0.83  & 0.74 & 0.43 & 1.08 \\
                                               &                                    & 15.0        & 1.39 & 0.73  & 0.64 & 0.3 & 0.74 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 1.92 & 1.79  & 1.76 & 1.36 & 3.12 \\
                                               &                                    & 7.0         & 1.75 & 1.48  & 1.45 & 1.06 & 2.13 \\
                                               &                                    & 10.0        & 1.55 & 1.04  & 0.97 & 0.54 & 1.14 \\
                                               &                                    & 15.0        & 1.44 & 0.82  & 0.73 & 0.32 & 0.65 \\ \hline
\end{tabular}
\end{table}



\begin{table}
\label{tab:real_3_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 3.0 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=3.0$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 2.37 & 0.92  & 0.92 & 0.54 & 0.89 \\
                                               &                                    & 7.0         & 2.32 & 0.86  & 0.87 & 0.47 & 0.74 \\
                                               &                                    & 10.0        & 2.31 & 0.8  & 0.81 & 0.33 & 0.57 \\
                                               &                                    & 15.0        & 2.28 & 0.76  & 0.77 & 0.25 & 0.43 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.39 & 1.02  & 1.02 & 0.69 & 1.42 \\
                                               &                                    & 7.0         & 2.34 & 0.94  & 0.94 & 0.53 & 0.99 \\
                                               &                                    & 10.0        & 2.29 & 0.84  & 0.84 & 0.39 & 0.61 \\
                                               &                                    & 15.0        & 2.26 & 0.78  & 0.79 & 0.28 & 0.48 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.5 & 1.44  & 1.4 & 0.99 & 2.2 \\
                                               &                                    & 7.0         & 2.43 & 1.24  & 1.21 & 0.75 & 1.49 \\
                                               &                                    & 10.0        & 2.32 & 1.0  & 0.98 & 0.46 & 0.85 \\
                                               &                                    & 15.0        & 2.25 & 0.87  & 0.86 & 0.33 & 0.54 \\ \hline
1.0                                            & 0.25                               & 6.0         & 2.27 & 0.93  & 0.92 & 0.56 & 0.98 \\
                                               &                                    & 7.0         & 2.27 & 0.89  & 0.89 & 0.46 & 0.89 \\
                                               &                                    & 10.0        & 2.22 & 0.8  & 0.81 & 0.36 & 0.66 \\
                                               &                                    & 15.0        & 2.22 & 0.76  & 0.78 & 0.28 & 0.5 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.33 & 1.09  & 1.07 & 0.78 & 1.68 \\
                                               &                                    & 7.0         & 2.28 & 0.98  & 0.97 & 0.63 & 1.12 \\
                                               &                                    & 10.0        & 2.22 & 0.85  & 0.85 & 0.38 & 0.7 \\
                                               &                                    & 15.0        & 2.19 & 0.79  & 0.8 & 0.29 & 0.52 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.46 & 1.5  & 1.49 & 1.12 & 2.76 \\
                                               &                                    & 7.0         & 2.35 & 1.28  & 1.28 & 0.86 & 1.77 \\
                                               &                                    & 10.0        & 2.26 & 0.99  & 0.99 & 0.5 & 0.7 \\
                                               &                                    & 15.0        & 2.2 & 0.85  & 0.85 & 0.33 & 0.55 \\ \hline
2.0                                            & 0.25                               & 6.0         & 2.13 & 1.06  & 1.02 & 0.8 & 1.74 \\
                                               &                                    & 7.0         & 2.1 & 0.99  & 0.95 & 0.62 & 1.39 \\
                                               &                                    & 10.0        & 2.04 & 0.88  & 0.85 & 0.41 & 0.94 \\
                                               &                                    & 15.0        & 2.0 & 0.79  & 0.8 & 0.31 & 0.6 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.23 & 1.32  & 1.3 & 1.1 & 2.38 \\
                                               &                                    & 7.0         & 2.15 & 1.16  & 1.13 & 0.81 & 1.81 \\
                                               &                                    & 10.0        & 2.08 & 0.98  & 0.94 & 0.49 & 1.01 \\
                                               &                                    & 15.0        & 2.0 & 0.85  & 0.83 & 0.32 & 0.73 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.48 & 1.93  & 1.92 & 1.43 & 2.78 \\
                                               &                                    & 7.0         & 2.33 & 1.64  & 1.62 & 1.1 & 2.79 \\
                                               &                                    & 10.0        & 2.14 & 1.17  & 1.14 & 0.61 & 1.35 \\
                                               &                                    & 15.0        & 2.05 & 0.96  & 0.93 & 0.37 & 0.71 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_5_thin_Shell}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \ThinShell\ geometry at redshift 5.7 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=5.7$ , Thin Shell}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 1.9 & 1.03  & 1.01 & 0.7 & 1.46 \\
                                               &                                    & 7.0         & 1.9 & 0.98  & 0.97 & 0.59 & 1.13 \\
                                               &                                    & 10.0        & 1.93 & 0.94  & 0.92 & 0.37 & 0.76 \\
                                               &                                    & 15.0        & 2.0 & 0.93  & 0.91 & 0.26 & 0.48 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.9 & 1.2  & 1.18 & 0.92 & 1.76 \\
                                               &                                    & 7.0         & 1.86 & 1.09  & 1.08 & 0.7 & 1.3 \\
                                               &                                    & 10.0        & 1.84 & 0.97  & 0.95 & 0.46 & 0.75 \\
                                               &                                    & 15.0        & 1.86 & 0.92  & 0.91 & 0.28 & 0.47 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.07 & 1.62  & 1.59 & 1.22 & 2.4 \\
                                               &                                    & 7.0         & 1.95 & 1.41  & 1.38 & 0.92 & 1.83 \\
                                               &                                    & 10.0        & 1.8 & 1.09  & 1.07 & 0.54 & 0.93 \\
                                               &                                    & 15.0        & 1.76 & 0.94  & 0.92 & 0.36 & 0.68 \\ \hline
1.0                                            & 0.25                               & 6.0         & 1.77 & 1.04  & 0.98 & 0.73 & 1.69 \\
                                               &                                    & 7.0         & 1.74 & 0.98  & 0.92 & 0.59 & 1.38 \\
                                               &                                    & 10.0        & 1.75 & 0.92  & 0.86 & 0.41 & 0.8 \\
                                               &                                    & 15.0        & 1.78 & 0.9  & 0.84 & 0.3 & 0.63 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.81 & 1.24  & 1.18 & 0.96 & 1.99 \\
                                               &                                    & 7.0         & 1.74 & 1.13  & 1.07 & 0.78 & 1.51 \\
                                               &                                    & 10.0        & 1.71 & 0.96  & 0.9 & 0.46 & 0.82 \\
                                               &                                    & 15.0        & 1.69 & 0.9  & 0.84 & 0.32 & 0.63 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.06 & 1.67  & 1.64 & 1.29 & 2.72 \\
                                               &                                    & 7.0         & 1.9 & 1.46  & 1.43 & 1.03 & 2.05 \\
                                               &                                    & 10.0        & 1.71 & 1.1  & 1.06 & 0.55 & 1.0 \\
                                               &                                    & 15.0        & 1.65 & 0.92  & 0.88 & 0.35 & 0.76 \\ \hline
2.0                                            & 0.25                               & 6.0         & 1.42 & 1.09  & 0.97 & 0.83 & 2.13 \\
                                               &                                    & 7.0         & 1.39 & 1.0  & 0.87 & 0.68 & 1.58 \\
                                               &                                    & 10.0        & 1.29 & 0.88  & 0.73 & 0.46 & 0.86 \\
                                               &                                    & 15.0        & 1.21 & 0.82  & 0.67 & 0.36 & 0.73 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 1.61 & 1.42  & 1.33 & 1.08 & 2.63 \\
                                               &                                    & 7.0         & 1.51 & 1.23  & 1.13 & 0.85 & 1.92 \\
                                               &                                    & 10.0        & 1.36 & 0.98  & 0.85 & 0.48 & 1.03 \\
                                               &                                    & 15.0        & 1.24 & 0.86  & 0.71 & 0.34 & 0.7 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.03 & 2.0  & 1.95 & 1.44 & 3.41 \\
                                               &                                    & 7.0         & 1.78 & 1.72  & 1.65 & 1.18 & 2.62 \\
                                               &                                    & 10.0        & 1.49 & 1.23  & 1.12 & 0.62 & 1.23 \\
                                               &                                    & 15.0        & 1.31 & 0.95  & 0.82 & 0.37 & 0.76 \\ \hline
\end{tabular}
\end{table}

\begin{table}
\label{tab:real_5_galactic_Wind}
\caption{ Same as Tab.\ref{tab:real_3_thin_Shell} but displaying the details about the \GalacticWind\ geometry at redshift 5.7 . }
\begin{tabular}{ccccccccc}
\multicolumn{3}{c}{ $z=5.7$ , Galactic Wind}                                                     & GM             & GM-F            & uGM-F     & NN:U           & NN:B   \\ \hline
$\rm W_g ^{Rest}$                              & $\rm \Delta \lambda _{pix}^{Rest}$ & $\rm S/N_{F}$ & $\sigma$       & $\sigma$        & $\sigma$  & $\sigma$       & $\sigma$    \\
$\;$[\AA{}]                                    & [\AA{}]                            &               & [\AA{}]        & [\AA{}]         & [\AA{}]   & [\AA{}]        & [\AA{}]        \\ \hline
0.5                                            & 0.25                               & 6.0         & 2.92 & 0.87  & 0.86 & 0.54 & 1.06 \\
                                               &                                    & 7.0         & 2.95 & 0.85  & 0.85 & 0.44 & 0.84 \\
                                               &                                    & 10.0        & 3.03 & 0.85  & 0.84 & 0.32 & 0.67 \\
                                               &                                    & 15.0        & 3.11 & 0.85  & 0.84 & 0.25 & 0.43 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.77 & 0.93  & 0.92 & 0.65 & 1.26 \\
                                               &                                    & 7.0         & 2.78 & 0.88  & 0.88 & 0.53 & 0.9 \\
                                               &                                    & 10.0        & 2.84 & 0.84  & 0.84 & 0.36 & 0.68 \\
                                               &                                    & 15.0        & 2.93 & 0.83  & 0.83 & 0.28 & 0.5 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.71 & 1.19  & 1.16 & 0.86 & 1.52 \\
                                               &                                    & 7.0         & 2.7 & 1.09  & 1.06 & 0.68 & 1.26 \\
                                               &                                    & 10.0        & 2.74 & 0.94  & 0.91 & 0.39 & 0.87 \\
                                               &                                    & 15.0        & 2.8 & 0.88  & 0.86 & 0.28 & 0.65 \\ \hline
1.0                                            & 0.25                               & 6.0         & 2.8 & 0.86  & 0.85 & 0.57 & 1.65 \\
                                               &                                    & 7.0         & 2.81 & 0.84  & 0.83 & 0.49 & 1.01 \\
                                               &                                    & 10.0        & 2.89 & 0.83  & 0.82 & 0.37 & 0.8 \\
                                               &                                    & 15.0        & 2.97 & 0.83  & 0.82 & 0.3 & 0.59 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.65 & 0.95  & 0.93 & 0.69 & 1.34 \\
                                               &                                    & 7.0         & 2.66 & 0.89  & 0.87 & 0.55 & 1.12 \\
                                               &                                    & 10.0        & 2.72 & 0.83  & 0.82 & 0.38 & 0.87 \\
                                               &                                    & 15.0        & 2.81 & 0.82  & 0.81 & 0.3 & 0.61 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.58 & 1.22  & 1.22 & 0.98 & 1.87 \\
                                               &                                    & 7.0         & 2.58 & 1.07  & 1.08 & 0.72 & 1.4 \\
                                               &                                    & 10.0        & 2.58 & 0.88  & 0.89 & 0.4 & 1.12 \\
                                               &                                    & 15.0        & 2.65 & 0.82  & 0.83 & 0.3 & 0.84 \\ \hline
2.0                                            & 0.25                               & 6.0         & 2.22 & 0.95  & 0.89 & 0.64 & 2.0 \\
                                               &                                    & 7.0         & 2.23 & 0.91  & 0.85 & 0.57 & 1.51 \\
                                               &                                    & 10.0        & 2.25 & 0.85  & 0.8 & 0.38 & 1.06 \\
                                               &                                    & 15.0        & 2.29 & 0.82  & 0.79 & 0.36 & 1.32 \\ \cline{2-8}
                                               & 0.5                                & 6.0         & 2.21 & 1.13  & 1.09 & 0.89 & 2.19 \\
                                               &                                    & 7.0         & 2.19 & 1.02  & 0.98 & 0.67 & 1.44 \\
                                               &                                    & 10.0        & 2.19 & 0.89  & 0.84 & 0.4 & 0.99 \\
                                               &                                    & 15.0        & 2.2 & 0.83  & 0.79 & 0.32 & 1.12 \\ \cline{2-8}
                                               & 1.0                                & 6.0         & 2.26 & 1.56  & 1.54 & 1.31 & 2.68 \\
                                               &                                    & 7.0         & 2.21 & 1.36  & 1.33 & 0.97 & 2.06 \\
                                               &                                    & 10.0        & 2.14 & 1.02  & 0.98 & 0.51 & 1.07 \\
                                               &                                    & 15.0        & 2.13 & 0.86  & 0.83 & 0.32 & 1.01 \\ \hline
\end{tabular}
\end{table}

